TriDiT: Accelerating Video Editing via Dynamic Source Token Compression

Source-conditioned video editing repeatedly processes long source-token sequences across denoising steps and transformer layers, incurring substantial computational overhead. We propose TriDiT, a dynamic source-token compression framework for efficient video editing. TriDiT formulates representative selection as a budget-constrained, demand-weighted facility-location problem, combining local content complexity, predicted attention importance, and irreplaceability. The resulting sparse coverage objective is monotone submodular, enabling exact lazy-greedy selection with a $1-1/e$ approximation guarantee. With a default source-token retention ratio of 20%, TriDiT aggregates tokens into representatives while preserving per-position residuals. Compressed source states are processed within each layer group; at group boundaries, residual-based recovery approximately reconstructs all source positions before re-selection. This reduces source-side projection, attention, and feed-forward computation while retaining the full target layout. On MiniMax-H3-Base-Ref2VA, standalone TriDiT achieves a $2.49\times$ DiT-stage speedup with a small reduction in editing quality. Combined with Spark-H3 sparse attention and SpotEdit regional feature reuse, it achieves a $3.61\times$ DiT-stage speedup over the Dense baseline under the same seven-step inference configuration. Evaluations on UniVideo, UNIC, and Wan-VACE further demonstrate applicability across different source-conditioning interfaces.

==> README.txt <==
TriDiT — complete arXiv source package

Main file: main.tex
Compiler: pdfLaTeX; bibliography: BibTeX.
Build: latexmk -pdf main.tex

The 23-page document contains the main manuscript, references, and supplementary
Sections A-G. The supplement was reconstructed from the author-supplied PDF:
prose, tables, equations and captions are LaTeX; original visual results are
preserved as cropped vector PDF figure panels. The multi-page panels.pdf is a
figure asset, not an appended complete manuscript.

First author: Han Wu, Tianjin University, wuhan2006@tju.edu.cn.
Corresponding author: Songhua Liu, Shanghai Jiao Tong University,
liusonghua@sjtu.edu.cn.
Project page: https://kimberley2006.github.io/TriDiT-page/
Code: https://github.com/Kimberley2006/TriDiT

The main bibliography source, compiled .bbl, local styles and every used figure
are included. Standard TeX Live algorithm, algorithmicx, TikZ, cuted, caption
and booktabs packages are required. No shell escape or network access is needed.
Videos remain available through the external project page and code repository.
The source package contains no embedded movies, JavaScript, model weights, or
LaTeX auxiliary files. No scientific experiment was rerun in preparing this
package. It has not been submitted to arXiv.

